Assessment of algorithms for computing moist available potential energy

Atmospheric moist available potential energy (MAPE) has been traditionally defined as the potential energy of a moist atmosphere relative to that of the adiabatically sorted reference state defining a global potential energy minimum. Finding such a reference state was recently shown to be a linear assignment problem, and therefore exactly solvable. However, this is computationally extremely expensive, so there has been much interest in developing heuristic methods for computing MAPE in practice. Comparisons of the accuracy of such approximate algorithms have so far been limited to a small number of test cases; this work provides an assessment of the algorithms' performance across a wide range of atmospheric soundings, in two different locations. We determine that the divide-and-conquer algorithm is the best suited to practical application, but suffers from the previously overlooked shortcoming that it can produce a reference state with higher potential energy than the actual state, resulting in a negative value of MAPE. Additionally, we show that it is possible to construct an algorithm exploiting a theoretical expression linking MAPE to Convective Available Potential Energy (CAPE) previously derived by Kerry Emanuel. This approach has a similar accuracy to existing approximate sorting algorithms, whilst providing greater insight into the physical source of MAPE. In light of these results, we discuss how to make progress towards constructing a satisfactory moist APE theory for the atmosphere. We also outline a method for vectorising the adiabatic lifting of moist air parcels, which increases the computational efficiency of algorithms for calculating MAPE, and could be used for other applications such as convection schemes.

==> readme.txt <==
% README.TXT for QJRMS4.cls
% Version 1.10 released 04 October 2013
%
% This software may only be used to prepare an article for publication in the
% Quarterly Journal of the Royal Meteorological Society
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     this file
%   qjrms4.cls     the LaTeX2e class file
%   qjrms4doc.tex  authors' instructions
%   qjrms4doc.pdf  authors' instructions in PDF format
%
% Typeset qjrms4doc.tex for instructions and examples, or view the PDF.
%
% Simply place qjrms4.cls and qjrms4doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option 
% in the documentclass line which will double-space your document 
% and make the task of reviewing much simpler.
%


==> readme_copyeditors_.txt <==
For copy editors using qjrms4.cls to prepare papers please note that the paper's history details can easily be added.

Simply place the following commands in the TeX file just below the abstract:

%%%%%%%%%%%%%%%%%%%%%%%
\received{<details>}
\revised{<details>}
\accepted{<details>}
%%%%%%%%%%%%%%%%%%%%%%



